Bootstrapping Cookbooks for APIs from Crowd Knowledge on Stack Overflow

Well established libraries typically have API documentation. However, they frequently lack examples and explanations, possibly making difficult their effective reuse. Stack Overflow is a question-and-answer website oriented to issues related to software development. Despite the increasing adoption of Stack Overflow, the information related to a particular topic (e.g., an API) is spread across the website. Thus, Stack Overflow still lacks organization of the crowd knowledge available on it. Our target goal is to address the problem of the poor quality documentation for APIs by providing an alternative artifact to document them based on the crowd knowledge available on Stack Overflow, called crowd cookbook. A cookbook is a recipe-oriented book, and we refer to our cookbook as crowd cookbook since it contains content generated by a crowd. The cookbooks are meant to be used through an exploration process, i.e. browsing. In this paper, we present a semi-automatic approach that organizes the crowd knowledge available on Stack Overflow to build cookbooks for APIs. We have generated cookbooks for three APIs widely used by the software development community: SWT, LINQ and QT. We have also defined desired properties that crowd cookbooks must meet, and we conducted an evaluation of the cookbooks against these properties with human subjects. The results showed that the cookbooks built using our approach, in general, meet those properties. As a highlight, most of the recipes were considered appropriate to be in the cookbooks and have self-contained information. We concluded that our approach is capable to produce adequate cookbooks automatically, which can be as useful as manually produced cookbooks. This opens an opportunity for API designers to enrich existent cookbooks with the different points of view from the crowd, or even to generate initial versions of new cookbooks.

==> elsarticle-template/manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty



==> figures/violinplot-data-chapter_semantics.csv <==
Minus2;Minus1;Zero;One;Two
1;5;1;0;5
3;0;1;1;7
0;1;1;7;3
0;2;2;1;7
0;2;1;3;6
6;1;1;4;0
0;2;5;3;2
0;0;3;3;6
0;1;2;5;4
2;1;4;5;0
3;3;0;1;5
0;3;1;2;6


==> figures/violinplot-data-recipe_adequacy.csv <==
Minus2;Minus1;Zero;One;Two
1;1;3;23;13
7;2;0;13;19
0;2;0;0;39
1;2;0;11;27
4;4;9;18;6
5;3;1;14;18
1;2;0;7;31
0;3;4;18;16
0;1;16;13;11
1;0;0;1;39
0;1;1;7;32


==> figures/violinplot-data-recipe_relatedness_to_chapter.csv <==
Minus2;Minus1;Zero;One;Two
2;1;12;9;17
0;2;5;11;23
7;1;1;3;29
0;2;4;7;28
2;2;0;12;25
5;5;0;17;14
5;9;1;10;16
5;4;0;18;14
1;2;0;27;11
8;2;16;9;6
7;1;1;3;29
3;1;3;5;29


==> figures/violinplot-data-recipe_self_containment.csv <==
Minus2;Minus1;Zero;One;Two
0;7;0;15;19
1;6;0;1;33
0;3;4;17;17
0;0;0;6;35
0;1;0;5;35
1;3;0;3;34
2;1;0;8;30
0;0;1;4;36
0;2;2;12;25
0;3;4;15;19
0;1;16;9;15
0;3;0;2;36
1;2;1;3;34


==> figures/violinplot-r-commands.txt <==
> library(vioplot)

> violinplot.data.chapter_semantics <- read.csv("D:/user/Desktop/violinplots/violinplot-data-chapter_semantics.csv", sep=";")
>   View(violinplot.data.chapter_semantics)
> vioplot(violinplot.data.chapter_semantics$Minus2,violinplot.data.chapter_semantics$Minus1,violinplot.data.chapter_semantics$Zero,violinplot.data.chapter_semantics$One,violinplot.data.chapter_semantics$Two, names=c("strongly disagree", "disagree", "neutral", "agree", "strongly agree"), col="white", rectCol="white", colMed="black")

> violinplot.data.recipe_relatedness_to_chapter <- read.csv("D:/user/Desktop/violinplots/violinplot-data-recipe_relatedness_to_chapter.csv", sep=";")
>   View(violinplot.data.recipe_relatedness_to_chapter)
> vioplot(violinplot.data.recipe_relatedness_to_chapter$Minus2,violinplot.data.recipe_relatedness_to_chapter$Minus1,violinplot.data.recipe_relatedness_to_chapter$Zero,violinplot.data.recipe_relatedness_to_chapter$One,violinplot.data.recipe_relatedness_to_chapter$Two, names=c("strongly disagree", "disagree", "neutral", "agree", "strongly agree"), col="white", rectCol="white", colMed="black")

> violinplot.data.recipe_adequacy <- read.csv("D:/user/Desktop/violinplots/violinplot-data-recipe_adequacy.csv", sep=";")
>   View(violinplot.data.recipe_adequacy)
> vioplot(violinplot.data.recipe_adequacy$Minus2,violinplot.data.recipe_adequacy$Minus1,violinplot.data.recipe_adequacy$Zero,violinplot.data.recipe_adequacy$One,violinplot.data.recipe_adequacy$Two, names=c("strongly disagree", "disagree", "neutral", "agree", "strongly agree"), col="white", rectCol="white", colMed="black")

> violinplot.data.recipe_self_containment <- read.csv("D:/user/Desktop/violinplots/violinplot-data-recipe_self_containment.csv", sep=";")
>   View(violinplot.data.recipe_self_containment)
> vioplot(violinplot.data.recipe_self_containment$Minus2,violinplot.data.recipe_self_containment$Minus1,violinplot.data.recipe_self_containment$Zero,violinplot.data.recipe_self_containment$One,violinplot.data.recipe_self_containment$Two, names=c("strongly disagree", "disagree", "neutral", "agree", "strongly agree"), col="white", rectCol="white", colMed="black")
